Discovery of Water Maser Emission in Five AGN and a Possible Correlation Between Water Maser and Nuclear 2-10 keV Luminosities

We report the discovery of water maser emission in five active galactic nuclei (AGN) with the 100-m Green Bank Telescope (GBT). The positions of the newly discovered masers, measured with the VLA, are consistent with the optical positions of the host nuclei to within 1 sigma (0.3 arcsec radio and 1.3 arcsec optical) and most likely mark the locations of the embedded central engines. The spectra of three sources, 2MASX J08362280+3327383, NGC 6264, and UGC 09618 NED02, display the characteristic spectral signature of emission from an edge-on accretion disk with maximum orbital velocity of ~700, ~800, and ~1300 km s^-1, respectively. We also present a GBT spectrum of a previously known source MRK 0034 and interpret the narrow Doppler components reported here as indirect evidence that the emission originates in an edge-on accretion disk with orbital velocity of ~500 km s^-1. We obtained a detection rate of 12 percent (5 out of 41) among Seyfert 2 and LINER systems with 10000 km s^-1 < v_sys < 15000 km s^-1. For the 30 nuclear water masers with available hard X-ray data, we report a possible relationship between unabsorbed X-ray luminosity (2-10 keV) and total isotropic water maser luminosity, L_{2-10} proportional to L_{H2O}^{0.5+-0.1}, consistent with the model proposed by Neufeld and Maloney in which X-ray irradiation and heating of molecular accretion disk gas by the central engine excites the maser emission.

==> tab1.txt <==
Title:   Discovery of New Water Maser Emission and a Correlation Between X-ray
         and Water Maser Luminosities
Authors: P. T. Kondratko, L. J. Greenhill, J. M. Moran
Table:   Galaxies Surveyed for Water Maser Emission with the Green Bank Telescope
================================================================================
Description of file: tab1.txt
--------------------------------------------------------------------------------
Characters  Format Units   Explanations
--------------------------------------------------------------------------------
    1 - 27  A20    ------  Source name
   29 - 33  A5     ------  Activity Type (a)
   35 - 36  I2     h       Hour of Right Ascension (J2000) (a)
   38 - 39  I2     min     Minute of Right Ascension (J2000) (a)
   41 - 45  F5.2   s       Second of Right Ascension (J2000) (a)
   47 - 47  A1     ------  Sign of the Declination (J2000) (a)
   48 - 49  I2     deg     Degree of Declination (J2000) (a)
   51 - 52  I2     arcmin  Arcminute of Declination (J2000) (a)
   54 - 57  F4.1   arcsec  Arcsecond of Declination (J2000) (a)
   59 - 63  A5     km/s    Systemic velocity (a)
   65 - 66  A2     month   Month of Observation
   68 - 69  A2     day     Day of Observation
   71 - 74  A4     year    Year of Observation
   77 - 78  I2     K       Average system temperature
   80 - 82  F3.1   mJy     Rms noise in a 24.4 kHz spectral channel, corrected
                           for atmospheric opacity (typically from 0.02 to 0.07)
                           and for the dependence of antenna gain on elevation.
--------------------------------------------------------------------------------
Note (a): Type, position, and heliocentric optical systemic velocity obtained
          from the NED at the outset of the survey in 2002.
--------------------------------------------------------------------------------
UM213                       LINER 00 12 17.83 -00 06 10.6 12149 11-10-2003  30 4.6
MRK0948                     Sy2   00 28 14.34 +07 07 45.4 12022 11-08-2003  42 4.8
UM254                       Sy2   00 31 34.27 -02 09 16.8 13311 11-10-2003  32 5.9
FGC0061                     Sy2   00 34 43.51 -00 02 26.7 12610 11-10-2003  28 3.7
LEDA093200                  Sy2   00 41 35.07 -09 21 52.2 14234 11-10-2003  29 4.0
MRK1143                     Sy2?  00 42 33.91 +03 15 25.0 11047 11-10-2003  28 3.2
3C033                       Sy2   01 08 52.86 +13 20 13.8 17898 11-03-2003  48 5.2
UGC00849                    AGN   01 19 24.16 +12 26 48.7 14265 11-03-2003  57 6.0
IRAS01364-1042              LINER 01 38 52.87 -10 27 11.7 14520 11-10-2003  29 4.3
CGCG482-008                 Sy2   01 44 50.08 +21 52 56.7 10508 11-08-2003  37 4.1
IRAS02096-0526              Sy2   02 12 04.96 -05 12 34.0 12291 11-10-2003  30 4.4
VV588                       Sy2   02 42 52.12 +07 35 51.7 11476 11-08-2003  37 4.2
IRAS03362-1641              Sy2   03 38 34.54 -16 32 15.8 11062 11-10-2003  32 4.4
[ZHG90]0410+1021A           AGN   04 13 26.40 +10 28 27.0 27598 11-03-2003  36 4.0
IRAS04281-0944              LINER 04 30 33.22 -09 37 44.8 14060 11-10-2003  30 3.8
3C192                       Sy2   08 05 35.00 +24 09 50.0 17928 11-03-2003  38 4.2
MRK1212                     Sy2   08 07 05.53 +27 07 33.8 12409 11-08-2003  30 3.3
MCG+05-23-016               Sy2   09 34 06.37 +27 20 59.5 13251 11-08-2003  31 3.2
WAS02                       Sy2   09 46 00.35 +22 22 48.5 10343 11-08-2003  32 3.4
RXJ0953.5+2539              AGN   09 53 31.30 +25 39 42.0 13221 11-03-2003  43 4.8
CGCG182-038                 Sy2   09 55 52.54 +35 57 56.4 12651 11-09-2003  40 4.1
IRASF09581+3126             Sy2   10 01 01.90 +31 12 16.9 12735 11-10-2003  32 4.2
UGC05984NED01               Sy2   10 52 14.95 +30 03 28.8 10372 11-08-2003  33 3.8
ABELL1142:[GBB84]059        Sy2   11 00 57.29 +11 02 47.4 10697 11-08-2003  34 4.0
2MASXJ11165338+2758219      Sy2   11 16 53.39 +27 58 22.3 10408 11-10-2003  35 5.0
IC3078                      Sy1.9 12 16 00.03 +12 41 14.0 19814 11-03-2003  42 4.8
UGC07342NOTES01             Sy2   12 18 12.20 +29 15 06.3 13834 11-03-2003  45 4.6
[HB89]1219+047              Sy1   12 21 37.91 +04 30 26.3 28180 11-03-2003  38 4.8
IRAS13293+0216              Sy2   13 31 52.85 +02 00 59.7 25875 11-03-2003  40 4.4
MRK0661                     Sy2   13 32 13.68 +26 56 59.3 10603 11-10-2003  40 5.1
MRK0268                     Sy2   13 41 11.14 +30 22 41.2 11950 11-10-2003  38 5.2
FBQSJ143444.9+231743        Sy1   14 34 44.94 +23 17 43.0 29979 11-03-2003  37 3.9
CGCG077-021                 Sy2   15 09 08.78 +09 02 21.5 13275 11-08-2003  39 4.2
UGC09756NED01               AGN   15 11 24.27 +06 20 38.7 11938 11-08-2003  46 5.0
CGCG049-106                 AGN   15 17 51.80 +05 06 26.0 11603 11-08-2003  38 4.5
CGCG077-117                 Sy2   15 24 12.58 +08 32 41.1 11120 11-08-2003  38 4.5
IC1191                      Sy2   16 06 28.75 +18 16 04.4 11632 11-08-2003  43 4.7
[GCD2000]J161710.5+063843.0 AGN   16 17 10.50 +06 38 43.0 27581 11-03-2003  37 4.2
IRAS16184+0651              LINER 16 20 56.66 +06 44 44.4 17988 11-03-2003  44 4.7
IRAS16319+4725              Sy1   16 33 23.50 +47 19 00.1 34866 11-02-2003  50 5.2
IRAS16388+4634              Sy2   16 40 20.80 +46 28 43.0 17688 11-03-2003  45 4.1
FBQSJ172527.2+372631        AGN   17 25 27.27 +37 26 31.0 11692 11-08-2003  57 6.5
IRAS17348+4920              Sy2   17 36 09.84 +49 18 28.1 22424 11-03-2003  49 5.4
IRASF17418+7042             Sy2   17 41 14.87 +70 41 26.1 17988 11-02-2003  51 5.3
[MHH96]J181353+570456       Sy2   18 13 53.00 +57 04 56.0 17628 11-03-2003  55 6.1
2MASXJ21234458+2504272      Sy2   21 23 44.58 +25 04 27.1 30579 11-03-2003  45 5.1
MRK0309                     Sy2   22 52 34.70 +24 43 49.8 12636 11-08-2003  39 4.2
2MASXJ22593337+0237355      Sy2   22 59 33.39 +02 37 35.2 14390 11-03-2003  55 5.9
UGC12551                    Sy2   23 22 09.20 +09 16 11.0 11782 11-08-2003  44 4.7
IRAS23201+0805              Sy2   23 22 43.82 +08 21 36.9 11330 11-03-2003  59 6.1
CGCG455-055                 Sy2   23 51 13.93 +20 13 46.3 13049 11-08-2003  44 4.8

